Increasing the Speed of Polar List Decoders

In this work, we present a simplified successive cancellation list decoder that uses a Chase-like decoding process to achieve a six time improvement in speed compared to successive cancellation list decoding while maintaining the same error-correction performance advantage over standard successive-cancellation polar decoders. We discuss the algorithm and detail the data structures and methods used to obtain this speed-up. We also propose an adaptive decoding algorithm that significantly improves the throughput while retaining the error-correction performance. Simulation results over the additive white Gaussian noise channel are provided and show that the proposed system is up to 16 times faster than an LDPC decoder of the same frame size, code rate, and similar error-correction performance, making it more suitable for use as a software decoding solution.

==> data/pc1024_860_l128_c08_listcrc.csv <==
#label $L=128$, CRC$_L=8$
#Component versions:
#Core: b20c3d977c3eb19bd8209454f17f68c62ea6d8e9
#PolarCore: 42bb10f0b78469a2040f9e0d0d4e194dc13c3fb8
#PolarList: 9ba34b0407f8fe1c214ddb0bc930477a31acae22
snr_db     BER         SER         FER         Avg. Iters  Frame Count 
2.00000e+00 6.19962e-02 6.19962e-02 9.45981e-01 9.96056e+01 1.07000e+04
2.50000e+00 2.67302e-02 2.67302e-02 5.35794e-01 6.48582e+01 1.07000e+04 
3.00000e+00 3.20789e-03 3.20789e-03 8.85047e-02 1.50189e+01 1.07000e+04 
3.50000e+00 1.47420e-04 1.47420e-04 5.97701e-03 2.37270e+00 1.74000e+04 
4.00000e+00 9.82930e-06 9.82930e-06 5.82192e-04 1.12263e+00 1.75200e+05
4.50000e+00 5.23708e-07 5.23708e-07 4.57247e-05 1.01485e+00 2.18700e+06
5.00000e+00 5.29458e-08 5.29458e-08 7.37980e-06 1.00236e+00 1.35505e+07


==> data/pc1024_860_l128_c32_listcrc.csv <==
#label $L=128$, CRC$_L=32$
#Component versions:
#Core: b20c3d977c3eb19bd8209454f17f68c62ea6d8e9
#PolarCore: 42bb10f0b78469a2040f9e0d0d4e194dc13c3fb8
#PolarList: 9ba34b0407f8fe1c214ddb0bc930477a31acae22
snr_db     BER         SER         FER         Avg. Iters  Frame Count 
2.00000e+00 6.46631e-02 6.46631e-02 9.96117e-01 1.27693e+02 1.03000e+04 
2.50000e+00 4.60727e-02 4.60727e-02 8.69320e-01 1.16598e+02 1.03000e+04 
3.00000e+00 1.44802e-02 1.44802e-02 3.53592e-01 6.00759e+01 1.03000e+04 
3.50000e+00 9.28765e-04 9.28765e-04 2.99029e-02 1.04372e+01 1.03000e+04 
4.00000e+00 1.27261e-05 1.27261e-05 6.94444e-04 1.74334e+00 1.44000e+05 
4.25000e+00 1.11904e-06 1.11904e-06 7.36323e-05 1.21725e+00 1.35810e+06 
4.50000e+00 1.15230e-07 1.15230e-07 8.89569e-06 1.06859e+00 1.12414e+07 
#4.60000e+00 3.63328e-08 3.63328e-08 3.00156e-06 1.04395e+00 3.33160e+07 
#4.70000e+00 1.45062e-08 1.45062e-08 1.27040e-06 1.02850e+00 7.87153e+07 
4.80000e+00 5.39198e-09 5.39198e-09 5.17534e-07 1.01861e+00 1.93224e+08 
# Partial result
#4.90000e+00 2.16129e-09 2.16129e-09 2.09550e-07 1.01232e+00 4.77213e+08 

